Infinite trees

A few notes about infinite trees in a descriptive set-theoretic setting.

==> hat_syntactic.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tree node] (0) at (-10, 0) {};
		\node [style=tree node] (1) at (-11, -1) {};
		\node [style=tree node] (2) at (-9, -1) {};
		\node [style=tree node] (3) at (-12, -2) {};
		\node [style=tree node] (4) at (-8, -2) {};
		\node [style=tree node] (5) at (-13, -3) {};
		\node [style=tree node] (6) at (-7, -3) {};
		\node [style=ghost] (7) at (-14, -4) {};
		\node [style=ghost] (8) at (-6, -4) {};
		\node [style=tree node] (9) at (0, 0) {};
		\node [style=tree node] (10) at (-1, -1) {};
		\node [style=tree node] (11) at (1, -1) {};
		\node [style=tree node] (12) at (-2, -2) {};
		\node [style=tree node] (13) at (2, -2) {};
		\node [style=tree node] (14) at (-3, -3) {};
		\node [style=tree node] (15) at (3, -3) {};
		\node [style=ghost] (16) at (-4, -4) {};
		\node [style=ghost] (17) at (4, -4) {};
		\node [style=tree node] (18) at (10, 0) {};
		\node [style=tree node] (19) at (9, -1) {};
		\node [style=tree node] (20) at (11, -1) {};
		\node [style=tree node] (21) at (8, -2) {};
		\node [style=tree node] (22) at (12, -2) {};
		\node [style=tree node] (23) at (7, -3) {};
		\node [style=tree node] (24) at (13, -3) {};
		\node [style=ghost] (25) at (6, -4) {};
		\node [style=ghost] (26) at (14, -4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tree edge] (1) to (3);
		\draw [style=tree edge] (3) to (5);
		\draw [style=tree edge] (4) to (6);
		\draw [style=to infinity] (5) to (7);
		\draw [style=to infinity] (6) to (8);
		\draw [style=tree edge] (2) to (4);
		\draw [style=tree edge] (9) to (11);
		\draw [style=tree edge] (13) to (15);
		\draw [style=to infinity] (15) to (17);
		\draw [style=tree edge] (11) to (13);
		\draw [style=tree edge] (18) to (19);
		\draw [style=tree edge] (19) to (21);
		\draw [style=tree edge] (21) to (23);
		\draw [style=to infinity] (23) to (25);
		\draw [style=main branch] (0) to (1);
		\draw [style=main branch] (0) to (2);
		\draw [style=main branch] (9) to (10);
		\draw [style=main branch] (10) to (12);
		\draw [style=main branch] (12) to (14);
		\draw [style=main branch] (18) to (20);
		\draw [style=main branch] (20) to (22);
		\draw [style=main branch] (22) to (24);
		\draw [style=new edge style 0] (14) to (16);
		\draw [style=new edge style 0] (24) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

